Lexicon-Free Fingerspelling Recognition from Video: Data, Models, and Signer Adaptation

We study the problem of recognizing video sequences of fingerspelled letters in American Sign Language (ASL). Fingerspelling comprises a significant but relatively understudied part of ASL. Recognizing fingerspelling is challenging for a number of reasons: It involves quick, small motions that are often highly coarticulated; it exhibits significant variation between signers; and there has been a dearth of continuous fingerspelling data collected. In this work we collect and annotate a new data set of continuous fingerspelling videos, compare several types of recognizers, and explore the problem of signer variation. Our best-performing models are segmental (semi-Markov) conditional random fields using deep neural network-based features. In the signer-dependent setting, our recognizers achieve up to about 92% letter accuracy. The multi-signer setting is much more challenging, but with neural network adaptation we achieve up to 83% letter accuracies in this setting.

==> chk.txt <==
conclusion.tex:    error rates below 10\%.  Signer-independent recognition, in contrast,
conclusion.tex:    is quite challenging, with letter error rates around 60\%.
conclusion.tex:    of 7.6\% in the signer-dependent
conclusion.tex:    setting and 16.2\% LER in the signer-adapted setting.  The
conclusion.tex:    automatically aligned adaptation data achieve 27.3\% LER.
data.tex:Several studies \cite{keane_NELS, Keane2012ac, Keane2013ac, Keane2014diss} have been conducted looking at how frequently FS-letters are realized canonically (i.e.~as the correct peak handshape) in our data. The frequency of the canonical peak handshape of the FS-letter depends on a number of factors (FS-letter identity, speed, signer, etc.). Some FS-letters show up nearly always as the canonical variant (e.g.,~\fslist{c}), some almost never (\fslist{d}), while others have 75\%--85\% (\fslist[or]{e,o} respectively) canonical peak handshape realizations \cite{Keane2012ac}.  Similarly to the phonetics of spoken language, contextual effects have an impact on the phonetic configuration of each peak handshape.  For example, the pinky extension property of FS-letters has been shown to spread from peak handshapes that have an extended pinky to the ones before and after \cite{Keane2014diss}.  These coarticulation effects, combined with the quick motions of fingerspelling, are some of the factors that make the recognition task quite challenging.
definitions.tex:% Definitions.  
definitions.tex:% -------------------- 
experiments.tex:\caption[Frame errors with DNN classifiers, with various settings]{Frame errors with DNN classifiers, with various settings. The horizontal axis labels indicate the amount of adaptation data (0, 1, 2, 3 = none, 5\%, 10\%, 20\% of the test signer's data, corresponding to no adaptation (signer-independent), $\sim29$, $\sim58$, and $\sim115$ words).  GT = ground truth labels; FA = forced alignment labels; FT = fine-tuning. We also added trained DNN on only 20\% of the test signer's data. Signer-dependent DNN uses 80\% of the test signer's data.}
experiments.tex:For training and tuning the DNNs, we use the recognizer training data, split into 90\% for DNN training and 10\% for DNN tuning.
experiments.tex:data from 5\% to 20\% of the test signer's full data.
experiments.tex:the next section, we adapt via fine-tuning using $20\%$ of the test signer's data.
experiments.tex:Specifically, of the frames with label $<$s$>$ that are misrecognized by the signer-independent DNNs, 18.3\% are corrected after adaptation; of the misrecognized frames labeled $<$/s$>$, 11.2\% are corrected.
experiments.tex:For each signer, we use a 10-fold setup:  In each fold, 80\% of the data is used as a training set, 10\% as a development set for tuning parameters, and the remaining 10\% as a final test set.    
experiments.tex:letter error rates increase by about 2-3\% overall, but the SCRFs
experiments.tex:\caption{Letter error rates (\%) on four test signers.}
experiments.tex:  for details of the tuning parameters.} on 10\% of the test signer's data.  The tuned models
experiments.tex:are evaluated on an unseen 10\% of the test signer's remaining data;
experiments.tex:covering the 80\% of the test signer's data that we do not use for
experiments.tex:to up to 30.3\% letter error rate with forced-alignment adaptation
experiments.tex:labels and up to 17.3\% letter error rate with ground-truth adaptation labels.
experiments.tex:but better (by 4.4\% absolute) after ground-truth adaptation.  One
experiments.tex:SCRF and the adaptation data to 20\% of the test signer's data
experiments.tex:\caption{Letter error rates (\%) for different settings of SCRF and DNN
experiments.tex:options in the signer-dependent setting, achieving 7.7\% letter error rate.  For signer-adapted
experiments.tex:best in both cases, achieving 16.6\% accuracy on average.  In contrast, in earlier work~\cite{kim2012} we found that phonological features 
experiments.tex:the recognition accuracy in the FA case by about 1.3\%, as shown in Tab.~\ref{t:LER_fa}.
experiments.tex:\caption{Letter error rates (\%) with iterated forced-alignment (FA) adaptation.}
experiments.tex:with 20\% of the test signer's data with ground-truth peak handshape labels.  For the second-pass SCRF, we use the
experiments.tex:16.6\% in the first pass to 16.2\% in the second pass.  This
experiments.tex:\caption{Letter error rates (\%) obtained with a two-pass segmental cascade.}
intro.tex:Overall, fingerspelling comprises 12-35\% of ASL~\cite{Padden:2003}, depending on the context, and includes 72\% of the handshapes used in ASL~\cite{Brentari:2001}.  
intro.tex:of true FS-letters) of 10\% or less have been obtained.  In this work we
method.tex:for $i = 16\%, 50\%, 84\%$.
paper.tex:\newcommand{\caja}[4][1]{{%
paper.tex:    \renewcommand{\arraystretch}{#1}%
paper.tex:    \begin{tabular}[#2]{@{}#3@{}}%
paper.tex:      #4%
paper.tex:    \end{tabular}%
paper.tex:\def\ps@pprintTitle{%
paper.tex: \def\@oddfoot{\centerline{\thepage}}%
paper.tex: signer-dependent setting, our recognizers achieve up to about 92\%
paper.tex: challenging, but with neural network adaptation we achieve up to 83\%
related_work.tex:Liwicki-Everingham-09,Ricco-Tomasi-09}.  Letter error rates of 10\% or less have been achieved when the recognition is constrained to a small (up to 100-word) lexicon of allowed sequences.

